Single and two-particle energy gaps across the disorder-driven superconductor-insulator transition

The competition between superconductivity and localization raises profound questions in condensed matter physics. In spite of decades of research, the mechanism of the superconductor-insulator transition (SIT) and the nature of the insulator are not understood. We use quantum Monte Carlo simulations that treat, on an equal footing, inhomogeneous amplitude variations and phase fluctuations, a major advance over previous theories. We gain new microscopic insights and make testable predictions for local spectroscopic probes. The energy gap in the density of states survives across the transition, but coherence peaks exist only in the superconductor. A characteristic pseudogap persists above the critical disorder and critical temperature, in contrast to conventional theories. Surprisingly, the insulator has a two-particle gap scale that vanishes at the SIT, despite a robust single-particle gap.

==> filelist.txt <==
Type the following command at the shell to get a list of included graphics files,
in the order in which they are referenced by the TeX files:

    grep includegraphics *.tex

To get rid of extended attributes in Mac OS X, do something like 

    cp -RX SUBMISSION SUBMISSION2 






LettertoEditorNP.docx         cover letter

sit_nphys_final.tex           main text
supplement.tex                supplementary information


PhaseDiag.png                 1
SURFACE_DOS_VTUNING.png       2A
VscanQMCDOSAllInOne.png       2B (also supp1B, as below)
SURFACE_DOS_V05t-TTUNING.png  2C
TscanV05QMCDOSAllInOne.png    2D
SURFACE_DOS_V3t-TTUNING.png   2E
TscanV3QMCDOSAllInOne.png     2F
PAIRFIG.png                   3
LDOSnew.png                   4
DisorderMap.pdf               5A
PairingMap.pdf                5B
GapMap.pdf                    5C

VscanQMCDOSAllInOne_old.png   supp 1A
VscanQMCDOSAllInOne.png       supp 1B
RHO_QMC_BdG.pdf               supp 2
mem1.pdf                      supp 3A
mem2.pdf                      supp 3B
Ptau.pdf                      supp 4A
POmegaOverOmega.pdf           supp 4B
PtauManyCurves.pdf            supp 5A
POmegaOverOmegaManyCurves.pdf supp 5B


